A computational framework for two-dimensional random walks with restarts

The treatment of two-dimensional random walks in the quarter plane leads to Markov processes which involve semi-infinite matrices having Toeplitz or block Toeplitz structure plus a low-rank correction. Finding the steady state probability distribution of the process requires to perform operations involving these structured matrices. We propose an extension of the framework of [5] which allows to deal with more general situations such as processes involving restart events. This is motivated by the need for modeling processes that can incur in unexpected failures like computer system reboots. Algebraically, this gives rise to corrections with infinite support that cannot be treated using the tools currently available in the literature. We present a theoretical analysis of an enriched Banach algebra that, combined with appropriate algorithms, enables the numerical treatment of these problems. The results are applied to the solution of bidimensional Quasi-Birth-Death processes with infinitely many phases which model random walks in the quarter plane, relying on the matrix analytic approach. This methodology reduces the problem to solving a quadratic matrix equation with coefficients of infinite size. We provide conditions on the transition probabilities which ensure that the solution of interest of the matrix equation belongs to the enriched algebra. The reliability of our approach is confirmed by extensive numerical experimentation on some case studies.

==> example3_mam_2.dat <==
0.06305	0.15567
0.67196	2.4951e-05
7.492	1.0045e-07
65.356	5.5667e-10
121.99	9.2925e-12
220.52	9.2911e-12
333.22	9.2802e-12
458.5	9.2791e-12
1098.6	9.2912e-12
0	0


==> example3_mam_3.dat <==
0.001562	0.31576
0.69811	0.0027629
13.113	0.00030621
38.343	4.5073e-05
72.674	7.6836e-06
113.4	1.3969e-06
183.09	2.6714e-07
302.23	5.3565e-08
725.03	1.0902e-08
945.29	2.2908e-09


==> example3_qt_2.dat <==
8.5748	1.308e-13
6.7578	1.08e-12
5.2213	9.0584e-12
3.9897	6.9998e-11
3.2418	5.7739e-10
2.4911	4.6986e-09
1.8302	3.5768e-08
1.4039	2.8507e-07
1.0843	2.153e-06
0.71017	1.7402e-05
0.49193	0.00013613
0.25308	0.0010506
0.13655	0.0067801
0.075007	0.029733
0.055394	0.2508


==> example3_qt_3.dat <==
27.861	1.011e-13
20.295	7.4251e-13
15.292	5.9172e-12
10.842	4.9167e-11
7.6156	3.543e-10
5.448	2.9372e-09
3.889	2.4366e-08
2.6623	1.9868e-07
1.8131	1.573e-06
1.2129	1.1581e-05
0.91474	9.6734e-05
0.7907	0.00069146
0.63265	0.0048956
0.59897	0.030232
0.51341	0.049962


==> example_1d_threshold1e14_0.90.dat <==
64	0.31069	0.61118	0.11394	2.8786e-15	1.3597e-14	1.1845e-16
128	0.086795	0.66156	0.036797	2.6421e-15	1.6569e-14	5.1826e-16
256	0.069251	0.93904	0.092519	2.9965e-15	1.6685e-14	1.6896e-16
512	0.12602	1.319	0.29631	3.1862e-15	1.508e-14	2.5717e-16
1024	1.0757	2.1342	1.3679	3.4247e-15	1.1421e-14	3.0012e-16
2048	2.808	4.1122	10.061	3.3995e-15	9.678e-15	2.6818e-16
4096	17.473	10.949	50.084	1.4036e-14	1.3413e-14	2.2273e-15
8192	119.96	45.969	351.68	1.4234e-14	1.5854e-14	4.8066e-16


==> example_1d_threshold1e14_0.95.dat <==
64	0.005552	0.17124	0.002402	1.3323e-15	1.0547e-14	2.8968e-16
128	0.005768	0.32938	0.009686	1.1102e-15	1.3212e-14	3.3307e-15
256	0.014571	0.54061	0.027736	1.6653e-15	1.3434e-14	1.4257e-16
512	0.057852	0.71264	0.10658	1.3323e-15	1.1213e-14	1.9429e-16
1024	0.24396	1.2872	0.69577	2.6645e-15	9.3259e-15	3.3307e-16
2048	1.6227	2.5368	7.731	5.7316e-16	5.8842e-15	2.2204e-16
4096	11.104	5.9763	59.171	1.8929e-14	1.2879e-14	2.7756e-15
8192	75.646	56.228	453.13	1.1546e-14	8.2157e-15	3.3307e-16


==> example_1d_threshold1e14_0.99.dat <==
64	0.021586	0.56234	0.0097146	4.9918e-16	5.182e-15	8.2923e-17
128	0.028418	0.98546	0.032797	5.5857e-16	6.3226e-15	1.0615e-16
256	0.042178	1.5232	0.079026	8.9197e-16	6.2369e-15	3.8176e-16
512	0.11134	2.2156	0.28422	1.2756e-15	5.6332e-15	1.3428e-16
1024	0.50445	3.5757	1.3769	1.5973e-15	4.0902e-15	1.842e-16
2048	2.9214	6.5439	9.9048	2.1502e-15	3.7062e-15	2.0079e-16
4096	17.621	14.896	57.58	1.4472e-14	6.4453e-15	8.156e-16
8192	119.78	61.802	344.74	1.119e-14	5.209e-15	4.8152e-16


==> times_res_tandem_mam_rho_0.95_2.dat <==
0.00097032	0.11545
0.041996	0.0002136
0.14224	3.4503e-06
0.29471	8.5568e-08
0.87004	2.2517e-09
1.6379	7.0517e-11
3.4756	2.6204e-12
5.4639	1.1044e-12
7.7965	1.1044e-12
11.99	1.1046e-12


==> times_res_tandem_mam_rho_0.99.dat <==
0.000779	0.13362
0.26279	0.00031135
3.5617	1.1345e-05
15.132	5.6213e-07
42.436	3.2902e-08
124.09	2.0504e-09
313.02	1.3524e-10
463.46	9.7968e-12
857.59	2.5191e-12
1142.4	2.5191e-12


==> times_res_tandem_qt_rho_0.95_2.dat <==
6.4109	1.0197e-13
5.2758	7.3151e-13
4.1498	6.1719e-12
3.3808	4.6812e-11
2.7942	3.3279e-10
2.2302	2.9936e-09
1.6376	2.2662e-08
1.2777	2.0175e-07
0.76661	1.5869e-06
0.513	1.0673e-05
0.31922	9.9588e-05
0.14114	0.00069754
0.064721	0.0043803
0.038415	0.023247
0.02664	0.076513


==> times_res_tandem_qt_rho_0.99.dat <==
27.578	8.0821e-14
19.634	6.5692e-13
13.81	5.3328e-12
8.2716	3.7194e-11
5.2796	3.4877e-10
3.274	2.7322e-09
2.0529	2.2279e-08
1.1788	1.8013e-07
0.67377	1.1838e-06
0.35667	9.7988e-06
0.1883	6.7602e-05
0.086795	0.00043441
0.037561	0.0027099
0.021163	0.020635
0.010246	0.068364

